The Price of Hard Coverage Constraints in Online Conformal Prediction

Conformal prediction provides distribution-free uncertainty quantification, but in sequential deployment, standard coverage guarantees can still allow substantial fluctuations in the number of miscoverages over time. We study an online setting in which prediction sets are produced one round at a time and the cumulative number of miscoverages must stay within a prescribed budget throughout deployment.Such a hard coverage guarantee can be enforced by enlarging prediction sets, but how much additional prediction-set size is fundamentally necessary remains unclear. We characterize this unavoidable efficiency cost over $T$ prediction rounds. Remarkably, the cost persists even with i.i.d.\ data, a known score distribution, and perfect knowledge of the population-optimal prediction set. Under suitable regularity conditions relating coverage and prediction-set size, we determine the minimum cumulative excess prediction-set size required by any online method satisfying the hard coverage constraint. This minimum cost is $\Theta(\log T)$ for expected cost at a fixed time known in advance, $\Theta(T^{1/3})$ for the largest expected cost over all fixed times up to $T$, and $\Theta(\sqrt{T})$ for the expected worst realized cost when the evaluation time is chosen in hindsight. We further show that these rates can be attained using past scores, without knowing the score distribution. Thus, even perfect statistical knowledge does not make sequential reliability free.

==> plot_data_01.dat <==
T decay mcse
160 2.6167471232 0.0235469746
640 3.6993712631 0.0227301243
2560 5.6635675360 0.0281214897
10240 9.2278266890 0.0394736513
16380 11.1160077602 0.0391823833
65536 20.0999436673 0.0396091111
262144 39.9773239595 0.0495463756


==> plot_data_02.dat <==
T aci001 aci005 aci02 aci08 selected quadratic
160 3.73351524924415 3.862965654023898 3.7860123861064934 2.6907379439376977 2.6907379439376977 3.9858095323733123
640 7.371342701819095 6.824032144239756 5.024428486552168 3.2459549268291172 3.2459549268291172 4.897590194472088
2560 13.13766169162789 9.368980080305167 6.251808960937419 5.114280882121962 5.114280882121962 6.335057767580396
10240 19.145337558108537 11.790738559191768 8.627390331807602 12.299276114342103 8.627390331807602 9.638792361929948
16380 21.04677030226467 12.72105893755711 10.15751208674612 17.913593881586348 10.15751208674612 11.48412532636199
65536 26.27539693726947 17.007806495944955 21.68245921762046 61.686767223316885 17.007806495944955 20.30827976776408
262144 32.27381251088598 29.361811053505143 66.48754528914833 235.33016377473888 29.361811053505143 36.52545449818221


==> plot_data_03.dat <==
split linear linear_lo linear_hi trees trees_lo trees_hi
1 26.616592830087868 8.699733451046335 8.494642969658422 16.263391158197912 8.845884675219832 7.870724823950045
2 26.527379364378668 8.737465428211689 7.286807664510299 16.989138828920684 7.508686084460798 9.745334855666968
3 20.03399679958287 9.31497787304416 8.692023379576558 16.945866276888086 7.9668455704579895 9.07747685324441
4 18.835008638272733 7.805292597602852 9.26587914122699 12.69727743845003 6.868019217826003 9.899175571087568
5 31.52975700909482 8.947342459446727 8.10086069247151 22.604098056194328 8.559606430259972 7.329878233013698


==> plot_data_04.dat <==
split linear linear_err trees trees_err
1 -0.004844217117394195 0.0012654257504567529 -0.004836464234397911 0.0012464643076095605
2 -0.005846329120563 0.0014428947873055523 -0.006722785563976579 0.0017352900178760667
3 -0.005427886520210897 0.0016432606633895322 -0.0045453150596527474 0.0017378699538134056
4 -0.003993447389730035 0.0016504741190550992 -0.004672665674389556 0.001480850009059662
5 -0.004163350375463398 0.0015518932927131317 -0.005839248289077821 0.0014470486781917953


==> plot_data_05.dat <==
risk linear trees
0.02 0.6261627267482376 0.5063026253188029
0.024 0.5997275376938844 0.4853000056935216
0.027999999999999997 0.5749624926328878 0.4649674350148384
0.032 0.5513396560306075 0.44893603604104004
0.036 0.5307470621865286 0.4316308601672992
0.039999999999999994 0.5120554762595316 0.4157283728270255
0.044 0.4945123990123996 0.39755188851864015
0.047999999999999994 0.4762356615956335 0.385996054335668
0.05199999999999999 0.4584122608507249 0.3744061805413864
0.055999999999999994 0.44605351428545353 0.3620367969284365
0.06 0.4328839351349242 0.351595398478597
0.06399999999999999 0.42379124806018387 0.34175375106596684
0.06799999999999999 0.41406057947536823 0.33129230357178374
0.072 0.4036191467208166 0.32380829858941695
0.07599999999999998 0.3963969312788265 0.31607721850770554
0.07999999999999999 0.38745971912889954 0.3088102508783339
0.08399999999999999 0.3788964501555235 0.30211819624363534
0.088 0.37161305349808205 0.2950773769604406
0.09199999999999998 0.36359317196519847 0.2883263656393858
0.09599999999999999 0.35632540945046914 0.28238281733487164
0.09999999999999999 0.3490404793101051 0.2759666023107469
0.10399999999999998 0.3425370007025346 0.27078867043747645
0.10799999999999998 0.33704444003111067 0.26540636757489444
0.11199999999999999 0.33164773683356785 0.2600793830705358
0.11599999999999998 0.32786378398721644 0.25530006710175296
0.11999999999999998 0.3240031546700521 0.2507583115747878
0.12399999999999999 0.32107120706149456 0.24563524689958288
0.12799999999999997 0.31582941662893954 0.2414391975627809
0.13199999999999998 0.31141595613182205 0.2375666013683264
0.13599999999999998 0.30744126857082565 0.233563898609431
0.13999999999999999 0.30348361679031155 0.22912135290070154
0.14399999999999996 0.29971360781606277 0.22564048863281044
0.14799999999999996 0.2957680285900568 0.22189529397067242
0.15199999999999997 0.2929442525151589 0.21839396579495576
0.15599999999999997 0.28919805512511026 0.21491065368489423
0.15999999999999998 0.28534133940206796 0.21201451137916094
0.16399999999999995 0.28218242729623944 0.2093644630636585
0.16799999999999995 0.2789059422778063 0.20623093505112103
0.17199999999999996 0.275886027286876 0.20294848091007828
0.17599999999999996 0.27318962598642804 0.19989050593702556
0.17999999999999997 0.2701467709154751 0.19725058037416818
0.18399999999999997 0.2672618128987293 0.19451738541743252
0.18799999999999994 0.2645983776262963 0.1920575842567565
0.19199999999999995 0.2619431957275152 0.1891912128506549
0.19599999999999995 0.259445156750377 0.18665206750610897
0.19999999999999996 0.25651980120227574 0.1838221608653146
0.20399999999999996 0.25376290897464676 0.18137339729069768
0.20799999999999996 0.25137789309430386 0.1792830799064175
0.21199999999999994 0.2489636051004925 0.17698972510091787
0.21599999999999994 0.24718420975961744 0.17498874298882172
0.21999999999999995 0.24520166929777676 0.17256844322775244
0.22399999999999995 0.24309219367584473 0.17003110569129307
0.22799999999999995 0.24089585253615126 0.16834912890504147
0.23199999999999996 0.23859610012071233 0.16603137438373308
0.23599999999999996 0.23677631061025178 0.16391535563110832
0.23999999999999994 0.23475489970013758 0.16202431330318118
0.24399999999999994 0.2327629324644705 0.1603059651673874
0.24799999999999994 0.2306940772698498 0.15830645882965433
0.25199999999999995 0.22849750714320266 0.15647224804944684
0.25599999999999995 0.22671132250356668 0.15476554930419212
0.25999999999999995 0.22492872697600683 0.15294753976183284
0.26399999999999996 0.2227550985275099 0.15122648592850804
0.26799999999999996 0.22065585759575437 0.14954872616719833
0.27199999999999996 0.21893834627732628 0.14761401930467002
0.27599999999999997 0.21723119703904165 0.14571622467194562
0.27999999999999997 0.21556203406181704 0.14411064841167112
0.284 0.2138600366174131 0.1424692996191045
0.288 0.21232131958513395 0.14077807904577297
0.292 0.21065958899358903 0.13926615575384646
0.296 0.20883760871307405 0.13776477584627156
0.3 0.20700412092515857 0.13621478998305317


==> plot_data_06.dat <==
t mixture barrier
500 0.00483478518333 0
1500 0.00383985532085 0
2500 0.00408516495002 0
3500 0.00436407375817 0
4500 0.00468586874967 0
5500 0.00506025460406 0
6500 0.00550272343108 0
7500 0.00603409625237 0
8500 0.00668439768885 0
9500 0.00749860962632 0
10500 0.00855218296456 0
11500 0.00997379094358 0
12500 0.0120129431573 0
13500 0.0152242257056 0
14500 0.0210588432005 0
15500 0.0369213587417 0
16190 0.113138678455 0


==> plot_data_07.dat <==
t mix_cost mix_slack mix_adjustment barrier_cost barrier_slack barrier_adjustment strict_cost
10 1.15743229687 1.13441800271 0.0230142941673 1.225 1.2 0.025 1.225
60 3.25184118069 3.20521790077 0.0466232799185 3.12993621834 3.07071778485 0.0592184334903 3.35092813907
110 4.29423278908 4.2382150133 0.0560177757845 3.78924717147 3.70769580488 0.0815513665958 4.40284452227
160 4.93536645606 4.87277155734 0.0625948987246 3.93849742889 3.82681820934 0.111679219546 5.04952101412
210 5.33176048352 5.26351039235 0.0682500911658 3.99006065582 3.84675087882 0.143309777003 5.44975169556
260 5.55627544689 5.48258649683 0.0736889500583 4.02527708627 3.85008482837 0.175192257905 5.67715913006
310 5.65072739771 5.57145675113 0.0792706465785 4.05775933806 3.85064246012 0.207116877935 5.77393740548
360 5.65520665201 5.57002566869 0.0851809833193 4.08978427491 3.8507357288 0.239048546108 5.77944356251
410 5.65825574184 5.567025104 0.0912306378396 4.12173272193 3.85075132879 0.270981393143 5.78234380373
460 5.65193542441 5.55457778947 0.0973576349414 4.15366837537 3.85075393802 0.302914437352 5.77601396972
510 5.65710092826 5.55360316362 0.103497764633 4.18560188898 3.85075437443 0.334847514541 5.78116060911
560 5.65820263621 5.54854212426 0.109660511942 4.63949861501 4.28827390337 0.351224711639 5.78234380373
610 5.65808109421 5.54223357548 0.115847518736 4.78247982961 4.40971634548 0.372763484129 5.78223253318
660 5.65815179117 5.53609974952 0.122052041643 4.838356673 4.4429682229 0.395388450102 5.78228815685
710 5.6578896792 5.529617827 0.128271852204 4.87040607734 4.452101753 0.418304324331 5.78204625249
760 5.6576543945 5.52314838733 0.134506007169 4.89591113568 4.45461117858 0.441299957106 5.78179774894
810 5.65793695826 5.5171857051 0.140751253158 4.91961815495 4.45530065485 0.464317500094 5.78207848476
860 5.65818385658 5.51117526175 0.147008594821 4.94283115492 4.45549009198 0.487341062937 5.7823348524
910 5.65817684947 5.50489752489 0.153279324579 4.96590842058 4.45554214081 0.510366279765 5.78233159764
960 5.65818570296 5.49862267895 0.159563024009 4.98894839253 4.45555644149 0.533391951034 5.78234380373
1010 5.65818069978 5.49232102311 0.165859676669 5.01197811784 4.45556037068 0.556417747162 5.7823427071
1060 5.65815319172 5.48598387525 0.17216931647 5.03500502784 4.45556145024 0.579443577597 5.78232162211
1110 5.65800172439 5.47950932556 0.178492398834 5.05803116432 4.45556174686 0.602469417457 5.78217676041
1160 5.65782026446 5.47299129366 0.184828970794 5.08105708826 4.45556182836 0.625495259907 5.78199946735
1210 5.65769349894 5.46651480622 0.191178692725 5.10408295382 4.45556185075 0.648521103068 5.78187627239
1260 5.65767709842 5.46013584887 0.197541249543 5.12710880333 4.4555618569 0.671546946426 5.78186192013
1310 5.65777831392 5.4538618909 0.203916423018 5.15013464843 4.45556185859 0.694572789836 5.78196603121
1360 5.65792014856 5.44761581012 0.210304338437 5.17316049232 4.45556185906 0.717598633262 5.78211221024
1410 5.65804670451 5.44134143643 0.216705268082 5.19618633587 4.45556185918 0.740624476691 5.78224429414
1460 5.65811768477 5.4349981351 0.223119549668 5.21921217934 4.45556185922 0.763650320122 5.7823213729
1510 5.65813442957 5.4285870069 0.229547422669 5.24223802278 4.45556185923 0.786676163553 5.78234380373
1560 5.65811778676 5.42212878539 0.235989001367 5.26526386621 4.45556185923 0.809702006984 5.78233260815
1610 5.65807771312 5.415633332 0.242444381122 5.28828970965 4.45556185923 0.832727850415 5.78229793042
1660 5.65802249744 5.40910886762 0.248913629818 5.31131555308 4.45556185923 0.855753693846 5.78224790587
1710 5.65797433043 5.4025775868 0.255396743633 5.33434139651 4.45556185923 0.878779537277 5.78220439548
1760 5.65795990364 5.39606624751 0.261893656131 5.64207750984 4.74883799523 0.893239514602 5.78219436076
1810 5.6579854768 5.38958114702 0.268404329771 5.85168384118 4.94312683396 0.908557007217 5.78222454471
1860 5.65803671945 5.38310790334 0.274928816105 5.94039716722 5.01517046297 0.925226704247 5.78228095299
1910 5.65808256988 5.37661527918 0.2814672907 5.98454501977 5.04220030901 0.942344710766 5.78233282833
1960 5.6580795663 5.3700595051 0.288020061201 6.01198696119 5.05235906876 0.959627892434 5.78233679511
2010 5.65799100508 5.36340350283 0.294587502244 6.03315109037 5.05617811603 0.976972974342 5.78225570243
2060 5.65781401204 5.35664409444 0.301169917605 6.05195521189 5.05761389561 0.994341316278 5.7820857658
2110 5.65759133425 5.34982393863 0.307767395616 6.06987208609 5.05815368384 1.01171840225 5.78186887528
2160 5.65739510409 5.34301534365 0.314379760433 6.08745539557 5.05835662002 1.02909877555 5.78167688183
2210 5.65729344091 5.33628677672 0.321006664191 6.10491329968 5.05843291494 1.04648038474 5.78157832831
2260 5.65732062131 5.32967285846 0.327647762853 6.12232405698 5.05846159842 1.06386245857 5.78160838111
2310 5.65746425105 5.32316137156 0.334302879485 6.13971708919 5.05847238212 1.08124470707 5.78175559667
2360 5.65767243387 5.31670034768 0.340972086195 6.15710345756 5.05847643631 1.09862702125 5.78196872298
2410 5.65787433665 5.31021864509 0.347655691559 6.17448732063 5.05847796051 1.11600936012 5.7821770962
2460 5.65800391336 5.30364975374 0.354354159622 6.19187024181 5.05847853353 1.13339170828 5.78231437138
2510 5.65802016428 5.29695217494 0.361067989344 6.20925280889 5.05847874897 1.15077405992 5.78233889079
2560 5.6579192037 5.29012161906 0.367797584631 6.22663524283 5.05847882996 1.16815641287 5.78224597143
2610 5.65773363513 5.28319047693 0.374543158204 6.24401762673 5.05847886041 1.18553876632 5.78206756252
2660 5.65751939342 5.27621468782 0.381304705604 6.26139999181 5.05847887186 1.20292111995 5.78185929804
2710 5.65733603823 5.26925398519 0.388082053039 6.27878234982 5.05847887616 1.22030347366 5.7816808471
2760 5.65722839311 5.26235344118 0.394874951935 6.29616470517 5.05847887778 1.23768582739 5.78157745483
2810 5.65721600478 5.25553282532 0.401683179456 6.31354705951 5.05847887839 1.25506818113 5.78156920472
2860 5.65729266459 5.24878605346 0.40850661113 6.33092941349 5.05847887862 1.27245053487 5.78165035475
2910 5.65743310904 5.24208785618 0.415345252859 6.34831176732 5.0584788787 1.28983288861 5.7817959431
2960 5.6576021447 5.2354029065 0.422199238197 6.36569412109 5.05847887874 1.30721524236 5.78197090165
3010 5.65776307189 5.2286942685 0.429068803386 6.38307647485 5.05847887875 1.3245975961 5.7821385044
3060 5.65788445535 5.22193020515 0.435954250199 6.4004588286 5.05847887875 1.34197994985 5.78226716773
3110 5.65794520889 5.21508930641 0.442855902479 6.41784118235 5.05847887875 1.35936230359 5.78233556685
3160 5.65793774289 5.20816368144 0.449774061447 6.43522353609 5.05847887875 1.37674465734 5.7823358269
3210 5.65786857577 5.20115960893 0.456708966842 6.45260588984 5.05847887876 1.39412701108 5.78227419196
3260 5.65775602469 5.19409525227 0.463660772421 6.46998824358 5.05847887876 1.41150936483 5.78216877549
3310 5.657625356 5.18699581383 0.470629542165 6.48737059733 5.05847887876 1.42889171857 5.78204475366
3360 5.65750271894 5.17988745162 0.477615267313 6.50475295107 5.05847887876 1.44627407232 5.78192830753
3410 5.65740965459 5.17279175731 0.484617897284 6.52213530482 5.05847887876 1.46365642606 5.78184110615
3460 5.65735951469 5.16572214032 0.491637374366 6.53951765856 5.05847887876 1.48103877981 5.78179668184
3510 5.65735615669 5.1586824927 0.49867366399 6.55690001231 5.05847887876 1.49842113355 5.78179908217
3560 5.65739459175 5.15166781548 0.505726776265 6.57428236605 5.05847887876 1.5158034873 5.78184348355
3610 5.65746303268 5.14466625545 0.512796777229 6.5916647198 5.05847887876 1.53318584104 5.78191821577
3660 5.65754574272 5.13766195278 0.519883789938 6.60904707354 5.05847887876 1.55056819479 5.78200759922
3710 5.65762610786 5.13063812131 0.526987986551 6.62642942729 5.05847887876 1.56795054853 5.78209501626
3760 5.65768947051 5.12357989703 0.534109573472 6.64381178103 5.05847887876 1.58533290228 5.782165752
3810 5.6577253887 5.11647661649 0.541248772204 6.66119413478 5.05847887876 1.60271525602 5.78220926672
3860 5.65772905091 5.10932325172 0.548405799195 6.67857648852 5.05847887876 1.62009760977 5.78222062967
3910 5.65770164873 5.10212080053 0.555580848194 6.69595884227 5.05847887876 1.63747996351 5.78220091383
3960 5.65764966707 5.09487558889 0.562774078178 6.71334119601 5.05847887876 1.65486231726 5.78215650755
4010 5.65758326761 5.08759765888 0.56998560872 6.73072354976 5.05847887876 1.672244671 5.78209751402
4060 5.65751412832 5.08029860526 0.577215523057 6.7481059035 5.05847887876 1.68962702475 5.78203559843
4110 5.65745320185 5.07298932426 0.584463877594 6.89088413385 5.18730117476 1.70358295909 5.78198174417
4160 5.65740884681 5.06567813139 0.591730715416 7.15998396337 5.44549158315 1.71449238022 5.78194437339
4210 5.65738567317 5.05836959242 0.599016080757 7.2881100333 5.56102334059 1.72708669271 5.78192817624
4260 5.65738425123 5.05106421972 0.606320031502 7.35452429097 5.61428942538 1.74023486559 5.78193380244
4310 5.65740161728 5.04375896966 0.613642647619 7.3926015516 5.63898239361 1.75361915798 5.78195835264
4360 5.65743233887 5.03644830426 0.620984034616 7.41755475751 5.65044394665 1.76711081086 5.78199643491
4410 5.65746982491 5.02912550257 0.628344322338 7.43641763057 5.65576556638 1.78065206419 5.78204147252
4460 5.65750758689 5.02178392666 0.635723660229 7.45245290201 5.65823658063 1.79421632138 5.78208696788
4510 5.65754024076 5.01441803017 0.643122210593 7.46717523578 5.65938397856 1.80779125722 5.78212751055
4560 5.65756413998 5.00702399866 0.650540141319 7.48128791812 5.65991676682 1.8213711513 5.78215941786
4610 5.65757761807 4.99959999877 0.657977619299 7.49511751219 5.66016416451 1.83495334767 5.78218098494
4660 5.65758088192 4.99214607651 0.665434805411 7.50881565559 5.66027904248 1.8485366131 5.78219238443
4710 5.65757563692 4.98466378538 0.672911851538 7.52245276048 5.66033238554 1.86212037495 5.78219529628
4760 5.65756454785 4.97715564813 0.680408899723 7.53606152243 5.66035715514 1.8757043673 5.78219237111
4810 5.6575506464 4.96962456316 0.68792608324 7.54965712347 5.66036865679 1.88928846668 5.78218663802
4860 5.65753678835 4.96207325927 0.695463529077 7.56324661329 5.66037399752 1.90287261577 5.78218096024
4910 5.65752524065 4.95450387946 0.703021361189 7.5768332654 5.66037647747 1.91645678793 5.78217761911
4960 5.65751744357 4.94691773973 0.710599703841 7.59041859983 5.66037762902 1.93004097081 5.78217807276
5010 5.65751395453 4.93931527005 0.718198684487 7.60400332241 5.66037816374 1.94362515866 5.78218289637
5060 5.65751454567 4.93169610987 0.7258184358 7.61758776087 5.66037841204 1.95720934883 5.78219187712
5110 5.65751840534 4.9240593086 0.733459096732 7.6311720674 5.66037852733 1.97079354007 5.78220421407
5160 5.65752438604 4.9164035734 0.741120812639 7.64475631267 5.66037858087 1.98437773181 5.78221876551
5210 5.65753124703 4.90872751234 0.748803734696 7.6583405295 5.66037860572 1.99796192378 5.78223429202
5260 5.65753785374 4.90102983488 0.756508018854 7.67192473312 5.66037861727 2.01154611585 5.78224965688
5310 5.65754331335 4.89330948873 0.764233824618 7.68550893061 5.66037862263 2.02513030798 5.78226396298
5360 5.65754704151 4.88556572764 0.771981313874 7.69909312525 5.66037862512 2.03871450013 5.78227662082
5410 5.65754876736 4.87779811741 0.77975064994 7.71267731856 5.66037862627 2.05229869229 5.78228735463
5460 5.65754849159 4.87000649467 0.787541996912 7.72626151126 5.66037862681 2.06588288445 5.78229616126
5510 5.65754641567 4.86219089632 0.795355519344 7.73984570368 5.66037862706 2.07946707662 5.78230323981
5560 5.65754285994 4.85435147771 0.803191382225 7.75342989596 5.66037862717 2.09305126879 5.78230890983
5610 5.65753818567 4.84648843448 0.811049751184 7.76701408819 5.66037862723 2.10663546096 5.78231353327
5660 5.65753273172 4.83860193889 0.818930792836 7.78059828038 5.66037862725 2.12021965313 5.78231745077
5710 5.65752677166 4.83069209647 0.826834675194 7.79418247256 5.66037862726 2.1338038453 5.78232093836
5760 5.65752049239 4.82275892433 0.834761568058 7.80776666474 5.66037862727 2.14738803747 5.78232418573
5810 5.65751399201 4.81480234867 0.842711643343 7.82135085691 5.66037862727 2.16097222964 5.78232729371
5860 5.65750729194 4.80682221662 0.850685075316 7.83493504908 5.66037862727 2.17455642181 5.78233028614
5910 5.6575003576 4.79881831687 0.858682040729 7.84851924125 5.66037862727 2.18814061398 5.7823331305
5960 5.6574931221 4.79079040323 0.866702718865 7.86210343342 5.66037862727 2.20172480614 5.78233576148
6010 5.65748550835 4.78273821683 0.874747291525 7.87568762559 5.66037862727 2.21530899831 5.78233810324
6060 5.6574774467 4.77466150373 0.882815942967 7.88927181776 5.66037862727 2.22889319048 5.78234008704
6110 5.65746888641 4.76656002657 0.890908859836 7.90285600993 5.66037862727 2.24247738265 5.78234166291
6160 5.65745980101 4.75843356991 0.899026231102 7.9164402021 5.66037862727 2.25606157482 5.78234280514
6210 5.65745018837 4.75028194036 0.907168248017 7.93002439427 5.66037862727 2.26964576699 5.78234351237
6260 5.65744006675 4.74210496264 0.915335104103 7.94360858644 5.66037862727 2.28322995916 5.78234380373
6310 5.65742946857 4.73390247341 0.923526995167 7.95719277861 5.66037862727 2.29681415133 5.78234371272
6360 5.65741843351 4.72567431415 0.93174411935 7.97077697077 5.66037862727 2.3103983435 5.7823432802
6410 5.65740700179 4.71742032459 0.939986677191 7.98436116294 5.66037862727 2.32398253567 5.78234254775
6460 5.65739520889 4.70914033718 0.948254871708 7.99794535511 5.66037862727 2.33756672784 5.78234155234
6510 5.65738308178 4.70083417329 0.956548908488 8.01152954728 5.66037862727 2.35115092001 5.78234032247
6560 5.65737063688 4.6925016411 0.964868995776 8.02511373945 5.66037862727 2.36473511218 5.78233887619
6610 5.65735787952 4.68414253496 0.973215344564 8.03869793162 5.66037862727 2.37831930435 5.78233722049
6660 5.65734480463 4.67575663596 0.981588168669 8.05228212379 5.66037862727 2.39190349652 5.78233535197
6710 5.65733139817 4.66734371335 0.989987684812 8.06586631596 5.66037862727 2.40548768869 5.78233325823
6760 5.65731763899 4.6589035263 0.998414112684 8.07945050813 5.66037862727 2.41907188086 5.78233091981
6810 5.65730350085 4.65043582584 1.00686767501 8.0930347003 5.66037862727 2.43265607303 5.78232831212
6860 5.65728895434 4.64194035672 1.01534859762 8.10661889247 5.66037862727 2.44624026519 5.7823254074
6910 5.65727396849 4.63341685902 1.02385710946 8.12020308464 5.66037862727 2.45982445736 5.78232217634
6960 5.65725851227 4.62486506956 1.03239344272 8.13378727681 5.66037862727 2.47340864953 5.78231858958
7010 5.65724255577 4.61628472297 1.0409578328 8.14737146898 5.66037862727 2.4869928417 5.78231461886
7060 5.65722607116 4.60767555272 1.04955051844 8.16095566115 5.66037862727 2.50057703387 5.78231023806
7110 5.65720903358 4.59903729188 1.0581717417 8.17453985332 5.66037862727 2.51416122604 5.782305424
7160 5.65719142194 4.59036967387 1.06682174807 8.18812404549 5.66037862727 2.52774541821 5.78230015733
7210 5.6571732197 4.58167243324 1.07550078646 8.20170823766 5.66037862727 2.54132961038 5.78229442323
7260 5.65715441565 4.57294530634 1.0842091093 8.21529242983 5.66037862727 2.55491380255 5.78228821223
7310 5.65713500466 4.56418803213 1.09294697253 8.22887662199 5.66037862727 2.56849799472 5.78228152099
7360 5.65711498856 4.55540035287 1.10171463569 8.24246081416 5.66037862727 2.58208218689 5.7822743531
7410 5.65709437678 4.54658201485 1.11051236193 8.25604500633 5.66037862727 2.59566637906 5.78226671979
7460 5.65707318716 4.53773276909 1.11934041806 8.2696291985 5.66037862727 2.60925057123 5.78225864072
7510 5.65705144646 4.52885237185 1.1281990746 8.28321339067 5.66037862727 2.6228347634 5.78225014447
7560 5.65702919086 4.51994058506 1.1370886058 8.29679758284 5.66037862727 2.63641895557 5.7822412691
7610 5.65700646623 4.51099717656 1.14600928967 8.31038177501 5.66037862727 2.65000314774 5.78223206235
7660 5.65698332821 4.50202192015 1.15496140806 8.32396596718 5.66037862727 2.66358733991 5.78222258179
7710 5.65695984208 4.49301459541 1.16394524667 8.33755015935 5.66037862727 2.67717153208 5.78221289465
7760 5.6569360823 4.4839749872 1.1729610951 8.35113435152 5.66037862727 2.69075572424 5.7822030774
7810 5.65691213193 4.47490288502 1.18200924691 8.36471854369 5.66037862727 2.70433991641 5.78219321516
7860 5.65688808168 4.46579808201 1.19108999966 8.37830273586 5.66037862727 2.71792410858 5.78218340076
7910 5.65686402877 4.45666037376 1.200203655 8.39188692803 5.66037862727 2.73150830075 5.78217373361
7960 5.65684007552 4.44748955681 1.20935051872 8.4054711202 5.66037862727 2.74509249292 5.78216431828
8010 5.65681632776 4.43828542696 1.2185309008 8.49586760738 5.73880097962 2.75706662777 5.78215526296
8060 5.65679289299 4.42904777741 1.22774511558 8.75309721202 5.9876008265 2.76549638551 5.78214667758
8110 5.65676987849 4.41977639671 1.23699348177 8.89032710287 6.11489917744 2.77542792543 5.78213867195
8160 5.65674738918 4.41047106657 1.24627632261 8.96857261467 6.18271632907 2.78585628559 5.78213135363
8210 5.65672552559 4.40113155961 1.25559396598 9.0156573016 6.21914431317 2.79651298842 5.7821248259
8260 5.65670438165 4.39175763712 1.26494674453 9.04604480633 6.23875844302 2.8072863633 5.78211918552
8310 5.65668404262 4.3823490468 1.27433499582 9.06744884384 6.2493273057 2.81812153813 5.78211452075
8360 5.6566645831 4.3729055206 1.28375906249 9.08401341679 6.25502357863 2.82898983816 5.78211090926
8410 5.65664606514 4.36342677272 1.29321929242 9.09796987837 6.25809391683 2.83987596154 5.78210841631
8460 5.65662853665 4.35391249774 1.3027160389 9.11052058111 6.25974889441 2.8507716867 5.78210709312
8510 5.6566120299 4.34436236908 1.31224966082 9.1223135559 6.26064096937 2.86167258654 5.78210697542
8560 5.65659656052 4.33477603763 1.32182052288 9.13369809711 6.26112182161 2.87257627551 5.78210808236
8610 5.65658212659 4.32515313082 1.33142899577 9.14486248188 6.26138101401 2.88348146787 5.78211041572
8660 5.65656870834 4.31549325193 1.34107545641 9.15590819638 6.26152072579 2.89438747059 5.78211395948
8710 5.65655626802 4.30579597989 1.35076028813 9.16688994438 6.26159603426 2.90529391012 5.78211867974
8760 5.65654475029 4.29606086939 1.3604838809 9.17783721268 6.26163662758 2.9162005851 5.78212452515
8810 5.65653408301 4.28628745145 1.37024663156 9.18876589548 6.26165850849 2.927107387 5.78213142762
8860 5.65652417838 4.27647523434 1.38004894404 9.1996845602 6.2616703029 2.9380142573 5.78213930346
8910 5.65651493445 4.26662370491 1.38989122954 9.21059782489 6.2616766604 2.94892116448 5.78214805495
8960 5.65650623708 4.25673233028 1.39977390679 9.22150817882 6.26168008728 2.95982809154 5.78215757223
9010 5.65649796206 4.24680055982 1.40969740224 9.23241696377 6.26168193445 2.97073502931 5.78216773545
9060 5.65648997764 4.23682782737 1.41966215026 9.24332490299 6.26168293013 2.98164197286 5.78217841724
9110 5.65648214706 4.22681355371 1.42966859335 9.25423238635 6.26168346683 2.99254891952 5.78218948534
9160 5.6564743314 4.21675714906 1.43971718234 9.26513962398 6.26168375612 3.00345586786 5.78220080534
9210 5.65646639226 4.20665801571 1.44980837655 9.27604672916 6.26168391206 3.0143628171 5.78221224344
9260 5.65645819449 4.19651555049 1.459942644 9.28695376295 6.26168399612 3.02526976683 5.78222366914
9310 5.65644960876 4.18632914715 1.4701204616 9.29786075825 6.26168404143 3.03617671682 5.78223495781
9360 5.65644051382 4.17609819851 1.48034231531 9.3087677328 6.26168406585 3.04708366696 5.78224599302
9410 5.65643079858 4.16582209829 1.49060870029 9.31967469618 6.26168407901 3.05799061717 5.78225666853
9460 5.65642036368 4.15550024255 1.50092012113 9.33058165353 6.26168408611 3.06889756742 5.78226688997
9510 5.65640912279 4.1451320308 1.51127709199 9.34148860763 6.26168408993 3.07980451769 5.78227657607
9560 5.65639700343 4.13471686663 1.5216801368 9.35239555997 6.26168409199 3.09071146798 5.78228565951
9610 5.65638394735 4.12425415791 1.53212978943 9.36330251138 6.26168409311 3.10161841827 5.78229408737
9660 5.65636991061 4.11374331668 1.54262659393 9.37420946227 6.2616840937 3.11252536857 5.78230182116
9710 5.6563548633 4.10318375864 1.55317110466 9.38511641289 6.26168409403 3.12343231887 5.78230883654
9760 5.65633878889 4.09257490231 1.56376388659 9.39602336337 6.2616840942 3.13433926916 5.78231512275
9810 5.6563216835 4.08191616802 1.57440551547 9.40693031376 6.2616840943 3.14524621946 5.7823206818
9860 5.65630355483 4.07120697672 1.58509657811 9.41783726411 6.26168409435 3.15615316976 5.78232552752
9910 5.65628442115 4.06044674855 1.5958376726 9.42874421444 6.26168409437 3.16706012006 5.78232968443
9960 5.65626430999 4.04963490139 1.6066294086 9.43965116475 6.26168409439 3.17796707036 5.78233318655
10010 5.65624325693 4.0387708493 1.61747240763 9.45055811506 6.2616840944 3.18887402066 5.78233607612
10060 5.65622130421 4.02785400085 1.62836730336 9.46146506536 6.2616840944 3.19978097096 5.78233840227
10110 5.65619849929 4.01688375737 1.63931474193 9.47237201566 6.2616840944 3.21068792126 5.78234021957
10160 5.65617489342 4.00585951113 1.65031538228 9.48327896597 6.2616840944 3.22159487156 5.7823415866
10210 5.65615054 3.99478064345 1.66136989655 9.49418591627 6.2616840944 3.23250182186 5.78234256435
10260 5.65612549303 3.98364652266 1.67247897037 9.50509286657 6.2616840944 3.24340877216 5.78234321466
10310 5.65609980546 3.97245650209 1.68364330336 9.51599981687 6.2616840944 3.25431572246 5.78234359858
10360 5.65607352755 3.96120991807 1.69486360948 9.52690676717 6.2616840944 3.26522267276 5.78234377476
10410 5.65604670539 3.94990608787 1.70614061752 9.53781371747 6.2616840944 3.27612962306 5.78234379794
10460 5.65601937947 3.93854430795 1.71747507151 9.54872066777 6.2616840944 3.28703657336 5.78234371757
10510 5.65599158356 3.92712385226 1.7288677313 9.55962761807 6.2616840944 3.29794352366 5.7823435767
10560 5.65596334391 3.91564397094 1.74031937296 9.57053456837 6.2616840944 3.30885047396 5.78234341114
10610 5.65593467876 3.90410388933 1.75183078943 9.58144151867 6.2616840944 3.31975742426 5.78234324904
10660 5.65590559841 3.89250280745 1.76340279095 9.59234846897 6.2616840944 3.33066437456 5.78234311088
10710 5.65587610557 3.88083989983 1.77503620574 9.60325541927 6.2616840944 3.34157132486 5.7823430099
10760 5.65584619627 3.86911431576 1.78673188051 9.61416236957 6.2616840944 3.35247827516 5.78234295298
10810 5.65581586092 3.85732517984 1.79849068108 9.62506931987 6.2616840944 3.36338522546 5.78234294172
10860 5.65578508567 3.84547159267 1.810313493 9.63597627017 6.2616840944 3.37429217576 5.78234297378
10910 5.65575385362 3.83355263143 1.82220122219 9.64688322047 6.2616840944 3.38519912606 5.78234304416
10960 5.65572214587 3.82156735028 1.83415479559 9.65779017077 6.2616840944 3.39610607636 5.78234314623
11010 5.65568994202 3.80951478017 1.84617516185 9.66869712107 6.2616840944 3.40701302666 5.78234327227
11060 5.65565722 3.79739392795 1.85826329205 9.67960407137 6.2616840944 3.41791997696 5.78234341334
11110 5.655623955 3.78520377456 1.87042018043 9.69051102167 6.2616840944 3.42882692726 5.78234355824
11160 5.65559011744 3.77294327219 1.88264684525 9.70141797197 6.2616840944 3.43973387756 5.78234369155
11210 5.65555567004 3.76061134044 1.8949443296 9.71232492227 6.2616840944 3.45064082786 5.7823437907
11260 5.65552056398 3.74820686162 1.90731370236 9.72323187257 6.2616840944 3.46154777816 5.78234382223
11310 5.65548473462 3.73572867541 1.91975605921 9.73413882287 6.2616840944 3.47245472846 5.78234373747
11360 5.65544809689 3.72317557322 1.93227252367 9.74504577317 6.2616840944 3.48336167876 5.78234346806
11410 5.65541054096 3.71054629269 1.94486424826 9.75595272347 6.2616840944 3.49426862906 5.78234292159
11460 5.65537192857 3.69783951282 1.95753241574 9.76685967377 6.2616840944 3.50517557936 5.78234197797
11510 5.6553320904 3.68505385003 1.97027824037 9.77776662407 6.2616840944 3.51608252966 5.78234048678
11560 5.65529082483 3.67218785556 1.98310296927 9.78867357437 6.2616840944 3.52698947996 5.78233826609
11610 5.65524789822 3.65924001438 1.99600788383 9.79958052467 6.2616840944 3.53789643026 5.78233510268
11660 5.65520304679 3.64620874563 2.00899430115 9.81048747497 6.2616840944 3.54880338056 5.78233075399
11710 5.65515598001 3.63309240447 2.02206357554 9.82139442527 6.2616840944 3.55971033086 5.78232495148
11760 5.65510638518 3.61988928513 2.03521710004 9.83230137557 6.2616840944 3.57061728116 5.78231740518
11810 5.65505393287 3.60659762486 2.04845630801 9.84320832587 6.2616840944 3.58152423146 5.78230780927
11860 5.65499828305 3.59321560838 2.06178267467 9.85411527617 6.2616840944 3.59243118176 5.78229584809
11910 5.65493909135 3.57974137256 2.07519771878 9.86502222647 6.2616840944 3.60333813206 5.78228120254
11960 5.65487601532 3.56617301101 2.08870300431 9.87592917677 6.2616840944 3.61424508236 5.78226355636
12010 5.65480872052 3.55250857842 2.1023001421 9.88683612707 6.2616840944 3.62515203266 5.7822426022
12060 5.65473688619 3.53874609448 2.1159907917 9.89774307737 6.2616840944 3.63605898296 5.78221804744
12110 5.65466021061 3.52488354746 2.12977666315 9.90865002767 6.2616840944 3.64696593326 5.78218961954
12160 5.65457841615 3.5109188973 2.14365951885 9.91955697797 6.2616840944 3.65787288356 5.78215707117
12210 5.65449125398 3.49685007841 2.15764117557 9.93046392827 6.2616840944 3.66877983386 5.78212018496
12260 5.65439850849 3.48267500207 2.17172350641 9.94137087857 6.2616840944 3.67968678416 5.78207877802
12310 5.65430000144 3.46839155847 2.18590844297 9.95227782887 6.2616840944 3.69059373446 5.78203270611
12360 5.65419559555 3.45399761804 2.20019797751 9.96318477916 6.2616840944 3.70150068476 5.78198186735
12410 5.65408519725 3.43949103195 2.2145941653 9.97409172946 6.2616840944 3.71240763506 5.78192620508
12460 5.65396875803 3.424869631 2.22909912703 9.98499867976 6.2616840944 3.72331458536 5.78186570925
12510 5.65384627361 3.41013122216 2.24371505145 9.99590563006 6.2616840944 3.73422153566 5.78180041586
12560 5.65371778037 3.39527358223 2.25844419813 10.0068125804 6.2616840944 3.74512848596 5.78173040344
12610 5.65358334805 3.38029444752 2.27328890053 10.0177195307 6.2616840944 3.75603543626 5.7816557861
12660 5.65344306863 3.36519149931 2.28825156932 10.028626481 6.2616840944 3.76694238656 5.78157670252
12710 5.65329704121 3.34996234511 2.3033346961 10.0395334313 6.2616840944 3.77784933686 5.78149330114
12760 5.65314535384 3.33460449637 2.31854085746 10.0504403816 6.2616840944 3.78875628716 5.78140572226
12810 5.6529880641 3.31911534455 2.33387271954 10.0613473319 6.2616840944 3.79966323746 5.78131407879
12860 5.65282518111 3.30349213814 2.34933304297 10.0722542822 6.2616840944 3.81057018776 5.78121843846
12910 5.65265665245 3.2877319642 2.36492468825 10.0831612325 6.2616840944 3.82147713806 5.78111881079
12960 5.6524823594 3.2718317379 2.38065062149 10.0940681828 6.2616840944 3.83238408836 5.78101514236
13010 5.65230212349 3.25578820308 2.3965139204 10.1049751331 6.2616840944 3.84329103866 5.78090732328
13060 5.65211572663 3.23959794629 2.41251778033 10.1158820834 6.2616840944 3.85419798896 5.78079520713
13110 5.65192294609 3.22325742569 2.4286655204 10.1267890337 6.2616840944 3.86510493926 5.78067864574
13160 5.65172360512 3.20676301576 2.44496058935 10.137695984 6.2616840944 3.87601188956 5.78055753953
13210 5.6515176383 3.19011106715 2.46140657115 10.1486029343 6.2616840944 3.88691883986 5.78043190256
13260 5.65130516854 3.1732979785 2.47800719004 10.1595098846 6.2616840944 3.89782579016 5.78030193926
13310 5.65108659 3.15632027486 2.49476631514 10.1704168349 6.2616840944 3.90873274046 5.78016812728
13360 5.65086264951 3.13917468492 2.51168796459 10.1813237852 6.2616840944 3.91963969076 5.78003129894
13410 5.65063451811 3.12185820885 2.52877630926 10.1922307355 6.2616840944 3.93054664106 5.7798927131
13460 5.65040384358 3.10436816713 2.54603567645 10.2031376858 6.2616840944 3.94145359136 5.77975410826
13510 5.65017277326 3.08670221955 2.5634705537 10.2140446361 6.2616840944 3.95236054166 5.77961772639
13560 5.64994393593 3.06885834256 2.58108559337 10.2249515864 6.2616840944 3.96326749196 5.7794862962
13610 5.6497203733 3.05083475495 2.59888561835 10.2358585367 6.2616840944 3.97417444226 5.77936296643
13660 5.64950541623 3.03262978642 2.61687562981 10.246765487 6.2616840944 3.98508139256 5.77925118416
13710 5.649302507 3.01424168955 2.63506081745 10.2576724373 6.2616840944 3.99598834286 5.7791545195
13760 5.64911497714 2.99566840397 2.65344657317 10.2685793876 6.2616840944 4.00689529316 5.7790764458
13810 5.64894580214 2.97690729337 2.67203850877 10.2794863379 6.2616840944 4.01780224346 5.77902009648
13860 5.64879737028 2.9579548924 2.69084247788 10.4854097276 6.46049722923 4.02491249841 5.77898803522
13910 5.64867131547 2.9388067136 2.70986460186 10.6566213874 6.62401935817 4.03260202922 5.77898208902
13960 5.6485684632 2.91945716463 2.72911129857 10.7607054349 6.71977578745 4.04092964749 5.77900329301
14010 5.64848891786 2.89989960575 2.74858931211 10.8264015425 6.77686836483 4.04953317771 5.77905197579
14060 5.64843228226 2.88012654038 2.76830574188 10.8693712667 6.8110902367 4.05828103002 5.77912797698
14110 5.64839795503 2.86012988539 2.78826806964 10.898753546 6.83164276666 4.06711077934 5.77923094376
14160 5.64838541272 2.83990122784 2.80848418488 10.9199837308 6.84399509765 4.07598863318 5.7793606145
14210 5.64839436684 2.81943195609 2.82896241076 10.9363162998 6.85142115585 4.08489514397 5.77951698063
14260 5.6484247045 2.79871317004 2.84971153446 10.9497049337 6.8558861108 4.09381882291 5.77970023493
14310 5.6484761702 2.77773532341 2.87074084679 10.9613236172 6.85857080705 4.10275281013 5.7799104635
14360 5.64854781195 2.75648761619 2.89206019575 10.9718780865 6.86018509431 4.11169299219 5.78014710252
14410 5.64863728203 2.73495722461 2.91368005742 10.9817926579 6.8611557595 4.12063689838 5.78040824884
14460 5.64874013635 2.71312851078 2.93561162556 10.9913224623 6.8617394186 4.12958304368 5.78068996675
14510 5.64884928202 2.69098236272 2.9578669193 11.0006209074 6.86209037206 4.13853053531 5.7809857405
14560 5.64895466254 2.66849575585 2.98045890668 11.0097802365 6.86230140001 4.14747883648 5.78128616337
14610 5.64904319172 2.64564154934 3.00340164238 11.0188559153 6.86242829091 4.15642762442 5.78157887549
14660 5.64909891719 2.62238849927 3.02671041792 11.0278812954 6.8625045903 4.16537670505 5.78184873132
14710 5.64910336884 2.5987014452 3.05040192364 11.0368764307 6.86255046905 4.17432596169 5.78207815375
14760 5.64903599867 2.57454157471 3.07449442396 11.04585338 6.8625780559 4.18327532415 5.78224758203
14810 5.6488746924 2.54986674364 3.09900794876 11.0548193941 6.86259464385 4.19222475024 5.7823359906
14860 5.64859656062 2.52463205955 3.12396450107 11.0637788328 6.86260461817 4.2011742146 5.78232168114
14910 5.64817933388 2.49879105917 3.1493882747 11.0727343177 6.86261061572 4.21012370196 5.78218367042
14960 5.64760360566 2.47229773653 3.17530586913 11.0816874252 6.86261422204 4.21907320316 5.78190391847
15010 5.64685595549 2.44510947191 3.20174648357 11.0906391032 6.86261639052 4.22802271267 5.78147043377
15060 5.64593257761 2.41719050513 3.22874207247 11.0995899216 6.86261769442 4.23697222719 5.78088089199
15110 5.64484259652 2.38851514065 3.25632745587 11.1085402232 6.86261847846 4.24592174471 5.78014596279
15160 5.64361005149 2.35906965171 3.28454039978 11.1174902139 6.8626189499 4.25487126405 5.7792913383
15210 5.64227378818 2.32885208312 3.31342170507 11.1264400178 6.86261923337 4.26382078447 5.77835769469
15260 5.6408859145 2.29787058098 3.34301533352 11.1353897094 6.86261940383 4.27277030555 5.77739918736
15310 5.63951159422 2.26614307139 3.37336852283 11.1443393333 6.86261950632 4.28171982701 5.77648319804
15360 5.63823132253 2.2336995312 3.40453179133 11.1532889167 6.86261956795 4.29066934872 5.77569259121
15410 5.63713905082 2.20058012385 3.43655892698 11.1622384756 6.86261960501 4.29961887057 5.77512412144
15460 5.63632620827 2.16681876255 3.46950744572 11.1711880198 6.86261962729 4.3085683925 5.77487306672
15510 5.63585395771 2.13241386175 3.50344009596 11.1801375552 6.86261964069 4.31751791448 5.77500608271
15560 5.63572914529 2.09730155608 3.53842758921 11.1890870852 6.86261964875 4.3264674365 5.77553743246
15610 5.63590152304 2.06134940087 3.57455212217 11.1980366121 6.86261965359 4.33541695853 5.77642602326
15660 5.63628414688 2.02437316561 3.61191098127 11.2069861371 6.8626196565 4.34436648058 5.77759583969
15710 5.63676637592 1.98614578912 3.65062058679 11.2159356609 6.86261965825 4.35331600263 5.77895014461
15760 5.63718803186 1.94636506338 3.69082296848 11.224885184 6.86261965931 4.36226552468 5.78034838423
15810 5.63727475407 1.904577043 3.73269771106 11.2338347067 6.86261965994 4.37121504674 5.78154433111
15860 5.63668366975 1.86020582514 3.77647784461 11.2427842291 6.86261966032 4.3801645688 5.7822276871
15910 5.63531608353 1.81285893915 3.82245714437 11.2517337514 6.86261966055 4.38911409086 5.78232992014
15960 5.63342517674 1.76243668752 3.87098848921 11.2606832736 6.86261966069 4.39806361292 5.78214747081
16010 5.63092316697 1.70840509965 3.92251806731 11.2696327958 6.86261966077 4.40701313498 5.78168256337
16060 5.62735094822 1.64968491326 3.97766603496 11.2785823179 6.86261966082 4.41596265704 5.7805786679
16110 5.62319921281 1.58594280197 4.03725641084 11.28753184 6.86261966085 4.4249121791 5.77945146671
16160 5.61857406752 1.51614431376 4.10242975375 11.296481362 6.86261966087 4.43386170116 5.77867139029
16210 5.61335229335 1.43842411533 4.17492817802 11.3054308841 6.86261966088 4.44281122323 5.77856553348
16260 5.60271478913 1.34457362593 4.2581411632 11.3143804062 6.86261966089 4.45176074529 5.7754354162
16310 5.59461099986 1.2368188434 4.35779215645 11.3233299282 6.86261966089 4.46071026735 5.77846265191
16360 5.56147432928 1.06923254827 4.49224178101 11.3322794503 6.86261966089 4.46965978941 5.77639873271
16380 4.78234380373 0 4.78234380372 11.3358592591 6.86261966089 4.47323959824 5.78234380373


==> plot_data_08.dat <==
t surplus curvature selection total
1 0.12 0.0025000000000000005 0.0 0.1225
40 2.9137327232719934 0.05664775204159687 0.006563249880637864 2.976943725194228
80 4.399651063578859 0.0789974223459321 0.007536023833398001 4.486184509758189
120 5.540635749488197 0.09324719826985893 0.007870721592575878 5.641753669350631
160 6.500732814416333 0.10376624520045111 0.008040441259326984 6.612539500876111
200 7.344369987127097 0.11212210341365202 0.008142620698346262 7.464634711239095
240 8.10480386267919 0.11906041958511984 0.008210916272963982 8.232075198537274
280 8.801872636312307 0.12499590372394714 0.008259957811330836 8.935128497847586
320 9.448542106682678 0.130183642228975 0.008296906109931085 9.587022655021585
360 10.05384104623347 0.1347919665414224 0.008325606593774619 10.196958619368669
400 10.624357452385803 0.13893776119835483 0.008348568203555758 10.771643781787713
440 11.165074283067948 0.1427055982354984 0.008367426006059303 11.316147307309505
480 11.679869578922885 0.14615880491485805 0.008383039688498038 11.834411423526241
520 12.171832353640077 0.14934577863606407 0.008396382824796498 12.329574515100939
560 12.643470994869896 0.15230469326887133 0.008407741306017682 12.804183429444784
600 13.096855773320687 0.15506587965180868 0.008417651822003595 13.260339304794499
640 13.533719271627614 0.15765409060516955 0.008426267849528924 13.699799630082314
680 13.955528996204917 0.16008958860685993 0.008433921797598928 14.124052506609376
720 14.363541050199377 0.16238934998538906 0.00844068633097902 14.534371086515746
760 14.75884057878383 0.16456759627896392 0.008446758590725427 14.93185493365352
800 15.14237276731998 0.16663644388454643 0.008452243377476186 15.317461454582002
840 15.514966958387838 0.1686063051191395 0.008457174067045029 15.692030437574022
880 15.877355668329283 0.17048611609584222 0.008461691750048371 16.056303476175174
920 16.23018976358658 0.17228371307502005 0.00846578869322318 16.410939265354823
960 16.574050704722847 0.17400590812217198 0.008469549355296488 16.756526162200316
1000 16.909460522669644 0.17565871008611658 0.008473021988196144 17.093592254743957
1040 17.236890020714753 0.17724744940053713 0.00847622208686132 17.42261369220215
1080 17.55676557357648 0.17877685995281858 0.008479174705489208 17.74402160823479
1120 17.86947480637829 0.18025115185420984 0.008481938083784005 18.058207896316283
1160 18.17537137130278 0.18167413806675461 0.008484490331570197 18.365529999701106
1200 18.47477899134613 0.18304921880310382 0.008486877203847613 18.66631508735308
1240 18.767994904214124 0.1843794768520681 0.008489119195418934 18.960863500261613
1280 19.055292811761305 0.18566771606253665 0.008491217029108376 19.249451744852948
1320 19.336925419145683 0.1869164830827374 0.00849317812966568 19.532335080358084
1360 19.613126631438327 0.1881280877799527 0.008495035443865569 19.809749754662143
1400 19.884113462586363 0.18930465912459202 0.008496786806406274 20.081914908517362
1440 20.150087701517503 0.19044814787643388 0.008498433598877305 20.349034282992815
1480 20.411237372153543 0.19156033919480236 0.008499993611391199 20.611297704959735
1520 20.667738017693363 0.19264288286267314 0.008501473667168582 20.868882374223208
1560 20.919753834375445 0.19369730247665795 0.008502880077409196 21.12195401692951
1600 21.167438675761236 0.19472501196417585 0.008504210839884178 21.370667898565298
1640 21.410936945186645 0.19572731605835694 0.008505476847462255 21.61516973809246
1680 21.650384391255173 0.19670542750217837 0.008506687002904755 21.855596505760253
1720 21.885908818960512 0.19766048024962854 0.008507839072070708 22.09207713828221
1760 22.11763072713808 0.19859352768673535 0.008508938539041278 22.32473319336386
1800 22.345663881377096 0.1995055544055396 0.008509988658058722 22.553679424440695
1840 22.570115830214736 0.20039748094792723 0.008510993089758752 22.77902430425242
1880 22.791088371336645 0.20127016753398533 0.008511959280701266 23.00087049815133
1920 23.00867797358657 0.2021244280786458 0.00851288013953162 23.219315281804743
1960 23.22297615980612 0.20296101907405106 0.008513764992784776 23.434450943872957
2000 23.434069854864656 0.20378065628598513 0.008514614042214017 23.646365125192855
2040 23.642041702677073 0.20458401235169277 0.008515430251297609 23.85514114528006
2080 23.846970355527862 0.20537172216634103 0.00851621497495689 24.06085829266916
2120 24.048930738603605 0.20614438431510326 0.008516970895348565 24.263592093814058
2160 24.247994292288826 0.20690256608189067 0.008517697268583332 24.4634145556393
2200 24.4442291944695 0.20764680276208958 0.008518396086019283 24.660394393317606
2240 24.637700564828027 0.20837759933628397 0.008519073087254456 24.854597237251564
2280 24.828470652883883 0.2090954379472172 0.008519726785130877 25.04608581761623
2320 25.016599011335558 0.2098007760299415 0.008520355842252214 25.23492014320775
2360 25.2021426560865 0.21049404618565098 0.008520962652765274 25.421157664924916
2400 25.385156214185372 0.21117565942340505 0.008521549911679001 25.604853423520456
2440 25.56569206078106 0.21184600730484726 0.008522119128677213 25.786060187214584
2480 25.74380044607357 0.2125054635353224 0.008522670023728115 25.96482857963262
2520 25.919529613141098 0.21315438357402688 0.008523203680642962 26.141207200395765
2560 26.092925907434623 0.21379310711907 0.00852371976592799 26.31524273431962
2600 26.264033878648775 0.21442195765267644 0.008524219459492383 26.48698005576094
2640 26.432896375609136 0.2150412442097777 0.008524703785950312 26.656462323604867
2680 26.599554634753503 0.21565126137483628 0.00852517535047568 26.823731071478814
2720 26.764048362728932 0.21625229302779458 0.00852563244965841 26.988826288206383
2760 26.92641581357579 0.21684460901829028 0.008526077210081171 27.151786499804164
2800 27.08669386092682 0.21742846919200476 0.00852650891678011 27.312648839035607
2840 27.244918065610424 0.2180041219742737 0.008526928130260417 27.471449115714957
2880 27.4011227390105 0.2185718066926122 0.00852733323682354 27.628221878939936
2920 27.555341002504793 0.2191317498770522 0.00852772896169107 27.78300048134354
2960 27.707604843273607 0.21968417166875923 0.008528114590596839 27.935817129532964
3000 27.857945166748006 0.22022928367828856 0.008528489223109802 28.086702939649406
3040 28.006391845940804 0.220767287520979 0.008528855608128032 28.23568798906991
3080 28.152973767883633 0.22129837946203693 0.008529211701371966 28.382801359047043
3120 28.297718877376766 0.22182274723871592 0.008529557814575874 28.528071182430057
3160 28.440654218237444 0.22234057058639958 0.008529896306853498 28.6715246851307
3200 28.58180597222094 0.22285202490256412 0.008530224954034655 28.813188222077542
3240 28.721199495771994 0.22335727706874675 0.008530545959131441 28.953087318799874
3280 28.858859354753054 0.22385648902491712 0.008530859418278872 29.09124670319625
3320 28.994809357283685 0.22434981720743957 0.008531165022629319 29.227690339513753
3360 29.129072584815496 0.22483741154731834 0.008531464605449846 29.362441460968267
3400 29.261671421556343 0.22531941878122588 0.008531756031830151 29.495522596369398
3440 29.39262758235118 0.22579597854738478 0.008532041489076887 29.626955602387643
3480 29.521962139114883 0.22626722781084677 0.008532319090741215 29.75676168601647
3520 29.649695545910348 0.22673329714473792 0.008532590743020764 29.884961433798104
3560 29.775847662753684 0.227194313586665 0.008532856836871579 30.01157483317722
3600 29.90043777822614 0.22765040078209026 0.008533116343812671 30.136621295352043
3640 30.02348463096357 0.22810167698201914 0.008533371182201203 30.260119679127786
3680 30.145006430091318 0.22854825832153586 0.008533620002274882 30.382088308415128
3720 30.265020874666746 0.22899025628193187 0.008533863585722173 30.5025449945344
3760 30.38354517218799 0.22942777939629086 0.008534101741225509 30.621507053325505
3800 30.500596056222022 0.2298609323747455 0.008534335344618308 30.738991323941384
3840 30.61618980320353 0.23028981717731406 0.00853456446884609 30.85501418484969
3880 30.730342248450924 0.23071453339513034 0.008534787883027205 30.96959156972908
3920 30.84306880144374 0.23113517600113964 0.008535007799338624 31.082738985244216
3960 30.95438446040244 0.23155183920426628 0.00853522240050678 31.194471522007213
4000 31.0643038262085 0.23196461338606644 0.00853543219062961 31.304803871785197
4040 31.172841115701374 0.23237358598873287 0.008535638432287053 31.413750340122395
4080 31.280010174385488 0.23277884284898664 0.008535840681516797 31.521324857915992
4120 31.385824488578624 0.23318046736980985 0.008536038637349303 31.627540994585782
4160 31.490297197031204 0.2335785402275577 0.008536232911389666 31.73241197017015
4200 31.593441102044306 0.2339731402583108 0.00853642343024688 31.835950665732863
4240 31.695268680112264 0.23436434410421556 0.008536610309807135 31.938169634526286
4280 31.795792092114255 0.23475222614573013 0.008536794149972897 32.03908111240996
4320 31.895023193077296 0.23513685973007206 0.008536973729704363 32.13869702653707
4360 31.992973541533164 0.23551831495766343 0.008537150579176535 32.23702900707001
4400 32.089654408488244 0.23589666108886218 0.008537324304842196 32.33408839388194
4440 32.18507678602634 0.2362719653617752 0.008537495086172003 32.42988624647429
4480 32.27925139556204 0.23664429362074485 0.008537662545210824 32.52443335172799
4520 32.37218869576162 0.23701370986716405 0.008537826765953216 32.61774023239474
4560 32.463898890146865 0.23738027620395627 0.008537988521155275 32.70981715487198
4600 32.55439193439781 0.23774405411499766 0.00853814682430335 32.80067413533711
4640 32.64367754336807 0.2381051023389375 0.008538303288081448 32.89032094899509
4680 32.73176519782582 0.23846347974765586 0.008538456469103803 32.978767134042585
4720 32.8186641509339 0.23881924249062872 0.008538607676596982 33.066022001101125
4760 32.90438343448019 0.239172446337213 0.008538756381222576 33.15209463719862
4800 32.988931864870075 0.23952314557928395 0.008538902499375988 33.23699391294873
4840 33.07231804889176 0.23987139325008533 0.008539046041430876 33.32072848818327
4880 33.15455038926399 0.24021724106777073 0.008539187307150753 33.40330681763891
4920 33.23563708997641 0.240560739855045 0.00853932612562104 33.48473715595707
4960 33.31558616143127 0.2409019389796381 0.008539463050393018 33.5650275634613
5000 33.394405425395256 0.24124088731536683 0.008539597510483459 33.644185910221104
5040 33.47210251976948 0.24157763221622608 0.00853972993248421 33.72221988191819
5080 33.548684903185375 0.24191222047973074 0.008539859881478809 33.79913698354659
5120 33.62415985943417 0.24224469724997688 0.008539988319952911 33.874944545004105
5160 33.698534501736376 0.24257510778775665 0.008540114130150272 33.94964972365428
5200 33.77181577685836 0.24290349555400612 0.008540238007431119 34.0232595104198
5240 33.84401046908209 0.24322990341668918 0.008540360104534512 34.095780732603316
5280 33.91512520403397 0.2435543732770389 0.008540480835001169 34.16722005814601
5320 33.98516645237858 0.24387694658908662 0.008540599887997257 34.23758399885567
5360 34.054140533382885 0.2441976642381419 0.008540716523302764 34.30687891414433
5400 34.12205361835553 0.24451656563608018 0.008540831430836395 34.37511101542245
5440 34.18891173396673 0.24483368973804007 0.008540944745599237 34.44228636845036
5480 34.2547207654529 0.24514907445500705 0.008541057269158617 34.508410897177065
5520 34.31948645971098 0.2454627583045405 0.008541167213237267 34.57349038522876
5560 34.38321442828608 0.24577477759789573 0.008541275868970254 34.63753048175295
5600 34.445910150257 0.24608516892075313 0.008541382687476097 34.700536701865225
5640 34.5075789750231 0.24639396780082617 0.00854148798526178 34.76251443080919
5680 34.56822612499645 0.24670120919056993 0.00854159201808157 34.8234689262051
5720 34.627856698202564 0.24700692770315105 0.008541694546980349 34.883405320452695
5760 34.686475670793065 0.24731115722866437 0.008541795642612423 34.942328623664345
5800 34.744087899473634 0.24761393090124836 0.008541895786581113 35.00024372616146
5840 34.80069812385004 0.24791528208250055 0.008541993939047107 35.05715539987159
5880 34.85631096869524 0.24821524252527485 0.008542091244489102 35.113068302465
5920 34.91093094614035 0.24851384443274926 0.008542186945888364 35.167986977518986
5960 34.964562457792034 0.2488111189526841 0.008542281427536068 35.22191585817226
6000 35.01720979677906 0.2491070970458556 0.008542374508539799 35.27485926833346
6040 35.06887714973 0.24940180896555914 0.008542466513276939 35.326821425208834
6080 35.11956859868486 0.24969528479743092 0.008542557220338061 35.37780644070263
6120 35.16928812294259 0.24998755440841464 0.00854264599233972 35.427818323343345
6160 35.21803960084646 0.2502786461029743 0.008542734490444416 35.476860981439884
6200 35.26582681150952 0.25056858924708963 0.008542821452541264 35.52493822220915
6240 35.312653436482236 0.2508574119295546 0.008542907396087674 35.57205375580788
6280 35.35852306136345 0.25114514194552207 0.008542992675744085 35.61821119598471
6320 35.403439177357264 0.251431807246186 0.008543076608059105 35.663414061211505
6360 35.44740518277699 0.2517174346540032 0.008543160064422866 35.707665777495414
6400 35.490424384497885 0.2520020517909769 0.008543241637271043 35.75096967792613
6440 35.532499999360454 0.2522856847455641 0.008543322328447343 35.79332900643447
6480 35.573635155525274 0.25256835953099743 0.008543402654157395 35.834746917710426
6520 35.61383289378138 0.25285010273584074 0.008543481364908304 35.87522647788213
6560 35.65309616880907 0.25313093963070665 0.008543559252594894 35.91477066769237
6600 35.691427850398604 0.2534108957475312 0.008543636011968591 35.953382382158104
6640 35.72883072462605 0.2536899961038782 0.008543711811558797 35.99106443254149
6680 35.765307494987475 0.2539682650754096 0.008543787567799003 36.027819547630685
6720 35.80086078349235 0.2542457278932826 0.008543861968856767 36.06365037335449
6760 35.835493131717755 0.25452240882713384 0.008543935126858882 36.09855947567175
6800 35.86920700182385 0.25479833177761574 0.008544007410605096 36.13254934101207
6840 35.902004777532014 0.25507352056880744 0.008544078878146516 36.165622376978966
6880 35.93388876506637 0.25534799861802665 0.008544149954179773 36.19778091363858
6920 35.964861194059736 0.2556217895342408 0.008544220249891389 36.22902720384386
6960 35.99492421842476 0.2558949167918498 0.008544289231712533 36.259363424448324
7000 36.02407991719094 0.25616740292712 0.008544357844446718 36.28879167796251
7040 36.05233029530852 0.2564392710387895 0.008544425525740322 36.31731399187305
7080 36.07967728442044 0.25671054387930947 0.008544492038984502 36.344932320338735
7120 36.10612274360163 0.2569812436170165 0.008544557964067813 36.371648545182715
7160 36.13166846006815 0.2572513925653873 0.008544623253695293 36.39746447588723
7200 36.15631614985534 0.25752101288658613 0.008544687840862047 36.42238185058279
7240 36.18006745846655 0.2577901265227145 0.00854475179067513 36.44640233677994
7280 36.202923961492395 0.25805875523196475 0.00854481524213602 36.4695275319665
7320 36.224887165201395 0.2583269208794211 0.00854487784040518 36.49175896392122
7360 36.24595850710286 0.25859464486504513 0.008544939894485619 36.51309809186239
7400 36.266139356481624 0.2588619487805099 0.008545001077012827 36.53354630633915
7440 36.28543101490596 0.2591288537380187 0.008545061779882032 36.55310493042386
7480 36.30383471670868 0.2593953809346892 0.008545121998571156 36.57177521964194
7520 36.32135162944201 0.25966155172364885 0.008545181202871186 36.58955836236853
7560 36.337982854306574 0.2599273868970517 0.008545239783617861 36.60645548098724
7600 36.35372942655477 0.2601929070844737 0.00854529826851724 36.62246763190776
7640 36.36859231586905 0.26045813350401104 0.008545355832428218 36.63759580520549
7680 36.38257242671535 0.26072308693113794 0.008545412371997567 36.65184092601848
7720 36.39567059867193 0.26098778756366947 0.008545468787966363 36.66520385502356
7760 36.40788760673404 0.2612522561200954 0.008545524800623549 36.67768538765476
7800 36.419224161594414 0.26151651347513016 0.00854557969072828 36.68928625476027
7840 36.42968090990036 0.26178057981490566 0.008545634001052673 36.70000712371632
7880 36.439258434486824 0.2620444755554544 0.008545687711262734 36.70984859775354
7920 36.44795725458645 0.2623082209769749 0.008545740981158985 36.71881121654459
7960 36.45577782601641 0.26257183626054376 0.008545794088959844 36.72689545636591
8000 36.462720541342044 0.2628353419026313 0.00854584661391776 36.734101729858594
8040 36.46878573001794 0.2630987583139956 0.00854589825013051 36.74043038658207
8080 36.473973658505955 0.26336210549923306 0.008545949459000831 36.745881713464186
8120 36.47828453037064 0.2636254036151103 0.008546000364097842 36.750455934349844
8160 36.48171848635223 0.26388867305122193 0.00854605060134669 36.754153210004795
8200 36.484275604417014 0.2641519339749858 0.00854610024052232 36.75697363863252
8240 36.485955899785125 0.264415206390447 0.008546149679122504 36.75891725585469
8280 36.48675932493615 0.26467851066514825 0.008546198600105935 36.75998403420141
8320 36.486685769592135 0.2649418672194188 0.008546246604801851 36.76017388341636
8360 36.48573506067789 0.2652052959746109 0.008546294327942563 36.75948665098044
8400 36.48390696225918 0.26546881699790215 0.008546342159589656 36.75792212141667
8440 36.48120117545819 0.2657324509812485 0.0085463892987885 36.75548001573822
8480 36.477617338346434 0.2659962183164398 0.008546435615065464 36.75215999227794
8520 36.473155025814954 0.26626013902601187 0.008546481798255451 36.74796164663922
8560 36.46781374942151 0.266524233627766 0.00854652764117517 36.742884510690445
8600 36.46159295721514 0.2667885229225947 0.008546572475753295 36.736928052613486
8640 36.45449203353741 0.267053027016341 0.008546617141163749 36.730091677694915
8680 36.44651029880036 0.2673177664058726 0.008546661823616955 36.72237472702985
8720 36.43764700924125 0.26758276202821746 0.008546705970121377 36.71377647723959
8760 36.427901356653315 0.26784803454950806 0.008546749722724453 36.70429614092555
8800 36.41727246809308 0.26811360492341596 0.00854679281388933 36.693932865830384
8840 36.40575940556308 0.2683794936987309 0.008546835963699866 36.68268573522551
8880 36.39336116567049 0.2686457221084998 0.008546878714072413 36.670553766493065
8920 36.380076679260995 0.26891231140962224 0.008546920762197876 36.65753591143282
8960 36.36590481102743 0.26917928276455283 0.008546962209916645 36.6436310560019
9000 36.350844359093344 0.2694466572003579 0.00854700365854053 36.62883801995224
9040 36.33489405457092 0.26971445636085 0.008547044717691726 36.61315555564946
9080 36.318052561092436 0.26998270187330337 0.008547085285157572 36.5965823482509
9120 36.30031847431557 0.27025141555181564 0.00854712515363792 36.579117015021026
9160 36.281690321401584 0.2705206188278406 0.008547165163358789 36.56075810539278
9200 36.26216656046625 0.2707903339702955 0.008547204775740449 36.54150409921228
9240 36.24174558000282 0.27106058320417586 0.008547243850278913 36.521353407057276
9280 36.22042569827655 0.2713313887712762 0.00854728253744675 36.50030436958527
9320 36.19820516269038 0.27160277302124225 0.008547321111181392 36.4783552568228
9360 36.17508214912112 0.2718747587445365 0.008547359317802284 36.45550426718346
9400 36.15105476122564 0.27214736867852357 0.008547397378964466 36.431749527283124
9440 36.126121029716096 0.2724206260008839 0.008547435020236903 36.40708909073722
9480 36.100278911603795 0.2726945540158105 0.00854747211441766 36.38152093773402
9520 36.073526289411205 0.27296917585364283 0.008547509298285379 36.35504297456313
9560 36.04586097035089 0.27324451537277383 0.008547546185134137 36.327653031908795
9600 36.01728068547101 0.27352059646357774 0.008547582773609844 36.29934886470819
9640 35.98778308876644 0.2737974434618894 0.008547618637799773 36.27012815086613
9680 35.95736575625465 0.27407508064302766 0.008547653956610668 36.239988490854294
9720 35.92602618501532 0.2743535323729135 0.008547689229350616 36.20892740661758
9760 35.89376179219315 0.2746328235537954 0.00854772440250022 36.176942340149445
9800 35.86056991396267 0.27491297930615594 0.008547759524553824 36.14403065279338
9840 35.82644780445398 0.2751940252730732 0.008547794156392785 36.11018962388344
9880 35.79139263463839 0.2754759871405605 0.008547828350169725 36.07541645012912
9920 35.75540149117294 0.27575889089382166 0.008547862156844197 36.039708244223604
9960 35.71847137520269 0.27604276276006956 0.008547895761100693 36.00306203372386
10000 35.680599201119364 0.27632762920513665 0.008547929509207193 35.965474759833704
10040 35.64178179527548 0.27661351745949053 0.00854796287861805 35.92694327561358
10080 35.602015894651906 0.2769004548337883 0.008547995869070613 35.887464345354765
10120 35.56129814547862 0.277188469143324 0.008548028176494537 35.847034642798434
10160 35.51962510180583 0.27747758818918944 0.008548060254119843 35.80565075024914
10200 35.47699322402526 0.277767840153301 0.008548092546502356 35.763309156725064
10240 35.43339887733903 0.27805925407249155 0.00854812456610042 35.720006255977616
10280 35.38883833017523 0.2783518591337273 0.008548156328307046 35.67573834563727
10320 35.34330775254808 0.2786456849492878 0.008548187827293106 35.63050162532466
10360 35.29680321436053 0.27894076156988534 0.008548219036743116 35.584292194967155
10400 35.24932068364845 0.2792371195929693 0.00854824972102576 35.53710605296244
10440 35.200856024763354 0.2795347897710569 0.008548280247145884 35.48893909478156
10480 35.1514049964922 0.27983380350458936 0.008548310628518426 35.4397871106253
10520 35.10096325011209 0.2801341926452006 0.008548340948833033 35.38964578370612
10560 35.04952632737735 0.28043598961277905 0.008548371159278685 35.338510688149405
10600 34.9970896584368 0.28073922742728424 0.008548401047252657 35.28637728691133
10640 34.943648559678856 0.2810439394588343 0.008548430769563303 35.233240929907254
10680 34.889198231501716 0.2813501598571831 0.008548460027935119 35.17909685138684
10720 34.83373375600586 0.2816579229526669 0.008548489302701658 35.123940168261235
10760 34.777250094606366 0.28196726424954405 0.008548517902892693 35.067765876758806
10800 34.719742085561634 0.28227821921540686 0.008548546425405666 35.01056885120245
10840 34.661204441415904 0.2825908243970663 0.008548574562519564 34.95234384037549
10880 34.60163174635179 0.2829051166466435 0.008548602690337886 34.89308546568878
10920 34.541018453449794 0.2832211337891269 0.008548630575702112 34.832788217814624
10960 34.47935888185121 0.28353891411480564 0.008548658434824878 34.771446454400845
11000 34.41664721382045 0.2838584966746661 0.008548686387527921 34.70905439688264
11040 34.352877491702976 0.28417992159325883 0.008548713878145667 34.64560612717438
11080 34.288043614774786 0.28450322926459587 0.00854874133204618 34.58109558537143
11120 34.22213933597903 0.28482846108320536 0.008548768743596682 34.51551656580583
11160 34.15515825854521 0.285155659427593 0.008548795761151813 34.44886271373395
11200 34.08709383248617 0.2854848672597206 0.00854882254193383 34.38112752228782
11240 34.017939350967964 0.285816128370955 0.008548849315991591 34.31230432865491
11280 33.947687946547205 0.286149487723152 0.008548875761996519 34.24238631003235
11320 33.87633258727033 0.286484990958082 0.008548902048574001 34.17136648027699
11360 33.80386607262915 0.28682268474730344 0.00854892819705919 34.09923768557351
11400 33.73028102936629 0.28716261674789195 0.008548954234970416 34.02599260034915
11440 33.65556990712427 0.2875048357664907 0.008548979935399022 33.951623722826156
11480 33.57972497393123 0.2878493914381103 0.008549005529574225 33.87612337089891
11520 33.50273831151631 0.28819633459537547 0.008549031041348453 33.799483677153034
11560 33.424601810447065 0.28854571730006506 0.008549056300048704 33.72169658404718
11600 33.34530716508085 0.28889759275907473 0.008549081187579551 33.642753839027506
11640 33.26484586832208 0.2892520151546153 0.008549106060320461 33.562646989537015
11680 33.183209206176265 0.2896090401915084 0.0085491307402488 33.48136737710802
11720 33.100388252091335 0.28996872484376196 0.008549155111109322 33.39890613204621
11760 33.01637386107692 0.29033112746773837 0.008549178985187722 33.315254167529844
11800 32.93115666359068 0.29069630758956944 0.008549202625579228 33.23040217380583
11840 32.84472705918082 0.2910643261237662 0.008549226410269301 33.14434061171485
11880 32.757075209873264 0.2914352458513634 0.008549249981568481 33.057059705706195
11920 32.66819103329089 0.2918091307882704 0.008549273619799728 32.96854943769896
11960 32.5780641954922 0.29218604687874977 0.008549296971643678 32.878799539342594
12000 32.486684103515266 0.29256606140499647 0.008549320351469065 32.787799485271734
12040 32.39403989761262 0.29294924353483537 0.008549343771899965 32.69553848491935
12080 32.300120443161276 0.29333566460127924 0.008549366516436611 32.60200547427899
12120 32.20491432223165 0.2937253972745132 0.00854938893332736 32.50718910843949
12160 32.10840982479815 0.2941185161010877 0.008549411501471508 32.41107775240071
12200 32.010594939572364 0.29451509794094066 0.008549434107480693 32.31365947162078
12240 31.91145734443985 0.2949152217192593 0.008549456700274986 32.21492202285938
12280 31.810984396479125 0.2953189687612683 0.008549478787459076 32.11485284402785
12320 31.709163121540975 0.2957264223040004 0.00854950058581564 32.01343904443079
12360 31.60598020336421 0.2961376677889675 0.008549522618567245 31.910667393771746
12400 31.501421972202962 0.29655279351504493 0.008549544601283985 31.80652431031929
12440 31.39547439293843 0.2969718904679504 0.00854956598424065 31.70099584939062
12480 31.288123052646853 0.29739505181253967 0.0085495871793553 31.59406769163875
12520 31.179353147592934 0.29782237341547574 0.008549608737238212 31.485725129745646
12560 31.06914946961632 0.29825395465091725 0.00854962996973774 31.375953054236977
12600 30.957496391876507 0.2986898976159643 0.008549650765231405 31.264735940257705
12640 30.84437785391888 0.2991303070565291 0.008549671996117687 31.152057832971526
12680 30.729777346022395 0.299575291884157 0.008549692758292878 31.037902330664846
12720 30.613677892786136 0.30002496379191645 0.008549713427288785 30.92225257000534
12760 30.49606203590972 0.30047943814415234 0.008549734182457107 30.805091208236327
12800 30.376911816118334 0.30093883438914626 0.008549754502161895 30.686400405009643
12840 30.25620875418036 0.30140327531654876 0.008549774987392211 30.566161804484302
12880 30.13393383096148 0.3018728884463187 0.008549794941541388 30.44435651434934
12920 30.010067466454913 0.3023478047231122 0.008549815359803493 30.32096508653783
12960 29.8845894977228 0.3028281606495467 0.008549835062753253 30.1959674934351
13000 29.757479155679448 0.30331409619664484 0.00854985529906393 30.069343107175154
13040 29.628715040640945 0.3038057574532104 0.008549874895524362 29.94107067298968
13080 29.498275096560395 0.304303294788106 0.008549894408249907 29.81112828575675
13120 29.36613658386137 0.3048068641923887 0.008549913943138086 29.679493361996897
13160 29.232276050775443 0.30531662754573685 0.008549933158854692 29.546142611480033
13200 29.096669303081782 0.30583275239349567 0.00854995228203156 29.41105200775731
13240 28.959291372138882 0.30635541258781723 0.008549971430258308 29.274196756156957
13280 28.820116481088707 0.3068847886839023 0.008549990463634305 29.135551260236245
13320 28.67911800910449 0.3074210681689263 0.008550009212720895 28.99508908648614
13360 28.536268453541467 0.3079644456176365 0.008550027898235505 28.852782927057337
13400 28.391539389838176 0.30851512336906944 0.008550046557186566 28.70860455976443
13440 28.244901429003125 0.3090733120196521 0.008550064888870905 28.56252480591165
13480 28.09632417250603 0.3096392304309298 0.008550083128578785 28.414513486065538
13520 27.945776164377488 0.3102131065455332 0.008550101366528196 28.264539372289548
13560 27.793224840302603 0.3107951778010253 0.008550119737957312 28.112570137841587
13600 27.638636473474616 0.31138569208543027 0.008550137602517808 27.958572303162565
13640 27.481976116952428 0.3119849072384486 0.00855015571127176 27.80251117990215
13680 27.323207542242034 0.3125930930774805 0.008550173410021117 27.644350808729538
13720 27.16229317379423 0.3132105308178647 0.008550191147854639 27.48405389575995
13760 26.99919401908161 0.3138375145057944 0.008550209062502381 27.321581742649908
13800 26.83386959388394 0.3144743522098873 0.0085502261599779 27.156894172253807
13840 26.666277842373773 0.3151213650825328 0.008550243876722811 26.98994945133303
13880 26.49637505155223 0.31577889079881793 0.008550261020280834 26.82070420337133
13920 26.32411575953826 0.3164472822042616 0.008550278438976986 26.6491133201815
13960 26.149452657161905 0.317126910150356 0.008550295477038446 26.475129862789302
14000 25.972336482253155 0.31781816346016056 0.008550312346761882 26.29870495806008
14040 25.792715905951326 0.31852145054151526 0.00855032940062398 26.119787685893463
14080 25.6105374102849 0.3192372011733308 0.00855034627260961 25.93832495773084
14120 25.425745156186807 0.3199658675083097 0.008550362824727329 25.754261386519843
14160 25.23828084101377 0.32070792549029087 0.008550379527838166 25.567539146031898
14200 25.04808354452947 0.32146387726206066 0.008550396153869252 25.3780978179454
14240 24.855089562186453 0.322234252267404 0.00855041340435508 25.18587422785821
14280 24.659232224400448 0.3230196108296068 0.008550429947660173 24.990802265177717
14320 24.46044170034818 0.3238205445040655 0.008550446311311109 24.792812691163558
14360 24.25864478463428 0.32463767987591224 0.00855046233507712 24.59183292684527
14400 24.053764664959264 0.3254716807255585 0.008550478393108733 24.38778682407793
14440 23.845720668674854 0.3263232516242635 0.008550494322761469 24.18059441462188
14480 23.634427985828555 0.32719314092506463 0.008550510200298593 23.970171636953918
14520 23.419797365970574 0.3280821446416389 0.008550526059760482 23.756430036671972
14560 23.201734785613656 0.32899111061963077 0.008550541839747667 23.53927643807303
14600 22.980141082790826 0.32992094310528947 0.008550557456860059 23.318612583352976
14640 22.754911554635015 0.33087260776005745 0.008550573034181629 23.094334735429253
14680 22.525935513293287 0.33184713754059025 0.00855058859201073 22.866333239425888
14720 22.29309579476873 0.3328456391595742 0.008550603940618226 22.634492037868924
14760 22.056268214432894 0.3338692999289395 0.008550619371500442 22.398688133733334
14800 21.81532096194298 0.33491939634841267 0.00855063465584694 22.15879099294724
14840 21.5701139270974 0.33599730281925566 0.008550649867293501 21.914661879783946
14880 21.320497946726725 0.3371045021363 0.00855066505050522 21.66615311391353
14920 21.066313960992712 0.3382425972551728 0.008550680131629523 21.413107238379517
14960 20.807392065385965 0.3394133245424051 0.00855069512092539 21.155356085049295
15000 20.543550442189463 0.3406185689549398 0.008550710273434695 20.89271972141784
15040 20.274594152099002 0.3418603821416262 0.00855072489659759 20.625005259137225
15080 20.00031376292255 0.3431410014705876 0.008550739614219193 20.352005504007355
15120 19.72048378763521 0.3444628744626605 0.008550754122528984 20.0734974162204
15160 19.434860898307665 0.34582868503502867 0.008550768851370872 19.789240352194064
15200 19.14318187524007 0.34724138608814714 0.008550782970922767 19.49897404429914
15240 18.845161241605435 0.348704235327969 0.008550796830585971 19.20241627376399
15280 18.540488522483837 0.3502208396048095 0.008550810606320408 18.899260172694966
15320 18.22882505260233 0.3517952064021637 0.008550824835930297 18.58917108384042
15360 17.90980023836879 0.35343180622268733 0.008550839088393507 18.27178288367987
15400 17.583007155499033 0.3551356459613057 0.008550853376759112 17.946693654837098
15440 17.247997331735608 0.35691235881336797 0.008550867407530707 17.613460557956508
15480 16.904274522095605 0.3587683128043576 0.008550881569177039 17.27159371646914
15520 16.55128722784076 0.3607107453499753 0.00855089549234875 16.920548868683085
15560 16.188419634258242 0.3627479286370927 0.00855090880858933 16.559718471703924
15600 15.814980538028259 0.3648893760292202 0.008550922892156431 16.188420836949636
15640 15.430189689962571 0.3671461061862995 0.008550936485647663 15.805886732634518
15680 15.033160774248817 0.369530975675554 0.00855095018435932 15.41124270010873
15720 14.622879951574804 0.3720591137905505 0.008550963959885517 15.00349002932524
15760 14.198178463915234 0.37474849180753605 0.008550977536220625 14.58147793325899
15800 13.757697157423236 0.37762068277602584 0.00855099048394341 14.143868830683205
15840 13.299839800065039 0.3807018928511475 0.0085510038323095 13.689092696748496
15880 12.82271053440237 0.3840243933350003 0.008551017298810915 13.21528594503618
15920 12.324028325392284 0.3876285495708459 0.008551030316696075 12.720207905279825
15960 11.801007120817031 0.3915657768197417 0.0085510434659562 12.201123941102729
16000 11.250183250711705 0.3959029847611523 0.008551056956755895 11.654637292429614
16040 10.667158527032807 0.40072950797299395 0.008551069749092435 11.076439104754893
16080 10.04620245155012 0.40616840288331796 0.008551082791741712 10.46092193722518
16120 9.379605658548266 0.41239590440305257 0.008551095842776855 9.800552658794095
16160 8.656562922265932 0.41967731455284546 0.008551108123598676 9.084791344942376
16200 7.86108413706718 0.4284394352069638 0.008551120673564424 8.298074692947708
16240 6.967641974303825 0.43943591071500954 0.00855113323294741 7.4156290182517814
16280 5.930559238409898 0.45419955692617936 0.00855114556686394 6.393309940902941
16320 4.6505284053646605 0.47671628129513316 0.00855115787808409 5.135795844537878
16360 2.790349866690414 0.5257799612466425 0.008551170186573235 3.32468099812363
16380 0.0 0.8744986614660828 0.00855117260552479 0.8830498340716075


==> plot_data_09.dat <==
T quad sine guard guard95 quad_max quad95 sine_max quad_cube sine_cube quad_sqrt sine_sqrt sqrt95 cube_guide sqrt_guide
160 5.46256595628 5.48120892449 3.89296386719 0.191512239819 6.2505193568 0.237810706881 6.30173461192 1.00621325232 1.00964731642 0.494146943161 0.49819586459 0.018800587143 3.52874290157 4.30069761783
320 6.64980093939 6.61150915556 5.49646972656 0.298000983327 8.41077438109 0.354439743954 8.48853690325 0.972206795118 0.966608502361 0.470176581488 0.474523638629 0.0198137840352 4.44593746136 6.0821048988
640 7.95908301077 7.89567068087 7.73544433594 0.443633663502 11.3389243705 0.511082526686 11.4488809806 0.923569770714 0.916211421655 0.44821034034 0.452556756985 0.020202310708 5.60153019408 8.60139523566
1280 9.39029127112 9.31104850661 10.7414794922 0.643912776628 15.032995018 0.722717334542 15.1828106424 0.864853220605 0.857554899593 0.42018498457 0.424372458574 0.0202005636069 7.05748580315 12.1642097976
2560 11.2787938258 11.1965325057 14.5349121095 0.924211907396 19.6214944043 1.0342127024 19.7750405189 0.824484830304 0.818471491326 0.387803833836 0.390838555386 0.0204404232791 8.89187492272 17.2027904713
5120 13.6083506012 13.5233817354 20.5371728516 1.27355131537 26.196194228 1.39598590412 26.4033314822 0.78955460243 0.784624720696 0.366102944035 0.368997775167 0.0195094961078 11.2030603882 24.3284195952
10240 16.4754311562 16.3804832306 29.1253320301 1.90798814638 35.6907694497 2.03262011111 36.0071936941 0.758700091662 0.754327702307 0.352700384078 0.355827325701 0.020086591153 14.1149716063 34.4055809426
16380 18.9264863152 18.8335904923 36.915805666 2.41389281228 44.2952209842 2.57074849135 44.5616246306 0.745244356485 0.741586514951 0.34609866489 0.348180197487 0.0200864246945 16.5076273276 43.5146871757
32768 23.0260178306 22.9132831765 52.7391210785 3.36872437803 60.7702018308 3.54941041838 60.9652492694 0.719563057206 0.716040099267 0.33571110788 0.336788602931 0.0196079076254 20.8 61.5465742345
65536 28.6359420046 28.5293536707 76.5718310989 5.00502644868 86.9778968795 5.26895016038 86.9455223782 0.710261319722 0.707617594202 0.339757409685 0.33963094679 0.020581836564 26.2063578378 87.04
131072 35.3659219993 35.239736556 110.119365431 7.51569390559 123.707464955 7.72736182632 123.716903087 0.696222962123 0.69373884187 0.341696825597 0.341722895001 0.0213440232347 33.0179418809 123.093148469
262144 43.8982854572 43.7563323719 159.547637219 10.7964814292 174.650951149 11.0603596046 174.938277303 0.685910710269 0.683692693312 0.341115138963 0.341676322857 0.0216022648528 41.6 174.08


==> plot_data_10.dat <==
T lower upper barrier_default barrier_tuned guarded_aci barrier_default_known_f barrier_tuned_known_f guarded_aci_known_f guarded_aci_gamma default_over_upper bracket_relative_gap
160 1.4583493494619668 1.4583493501041545 5.462565956277718 3.9858095323733123 2.6907379439376977 5.4201720007004939 3.9404282111665534 2.6400590727791085 0.080000000000000002 3.7457183739188316 4.4035240003068827e-10
640 1.9850077878933936 1.9863167746322836 7.9590830107682269 4.8975901944720883 3.2459549268291172 7.8869746030339982 4.8217020497789829 3.1655228883290425 0.080000000000000002 4.0069555432524853 0.00065900200592744962
2560 2.9965839890560786 3.0058197194663157 11.278793825755677 6.3350577675803956 5.1142808821219621 11.1760167340784 6.2285517877798187 5.0039393554735891 0.080000000000000002 3.7523187943414755 0.0030726162152788297
10240 4.7939311942900371 4.7976081829005928 16.475431156157779 9.6387923619299478 8.627390331807602 16.341681686253988 9.5014998296918165 8.4859646743990069 0.02 3.4340926828661682 0.00076642119789210839
16380 5.654720204629883 5.6598438234128459 18.926486315172603 11.48412532636199 10.15751208674612 18.782208303690641 11.336362312398062 10.005625887678171 0.02 3.3439944467867075 0.00090525797934002913


==> plot_data_11.dat <==
T expected_known_f expected_empirical guard guard95 retrospective_known_f retrospective_known_f95 retrospective_empirical retrospective_empirical95 cube_guide sqrt_guide guard_retrospective guard_retrospective95 terminal_known_f terminal_empirical terminal_rank_gap harmonic_bound mc_n
160 5.4201720007004948 5.4625659562777189 3.8929638671872651 0.19151223981922813 5.6398617225271677 0.17742742457186625 6.25051935679961 0.23781070688085881 3.5287429015733784 4.3006976178289964 3.8929638671874143 0.19151223981922119 5.4201720007004948 5.4625659562777189 0.042393955577224141 0.35346945155873388 512
320 6.5927505273400584 6.6498009393870081 5.4964697265619389 0.29800098332661346 7.6095747507658462 0.28997132661265879 8.4107743810883093 0.35443974395357281 4.4459374613594118 6.0821048987994288 5.4964697265622586 0.29800098332659858 6.5927505273400584 6.6498009393870081 0.057050412046949717 0.39669364668087603 512
640 7.886974603034 7.9590830107682295 7.7354443359397127 0.4436336635020961 10.284033659691781 0.44924709263183688 11.338924370516574 0.51108252668568743 5.6015301940828968 8.6013952356579928 7.7354443359397127 0.4436336635020961 7.886974603034 7.9590830107682295 0.072108407734229552 0.43996655548779867 512
1280 9.3028985127530266 9.3902912711162045 10.741479492223213 0.64391277662822421 13.764773373944845 0.65912634082384458 15.032995017980754 0.72271733454151521 7.0574858031467569 12.164209797598858 10.741479492223213 0.64391277662822421 9.3028985127530266 9.3902912711162045 0.087392758363177947 0.48326384974703551 512
2560 11.1760167340784 11.278793825755677 14.534912109478675 0.92421190739616277 18.148628417481206 0.9485970030088815 19.621494404252971 1.0342127023973995 8.8918749227188236 17.202790471315986 14.534912109478675 0.92421190739616277 11.1760167340784 11.278793825755677 0.102777091677277 0.52657334388496768 512
5120 13.490111492571424 13.608350601200801 20.537172851590761 1.2735513153722999 24.583604277651524 1.3275093506254374 26.196194227970263 1.3959859041226401 11.203060388165794 24.328419595197715 20.537172851753542 1.2735513153706177 13.490111492571424 13.608350601200801 0.11823910862937659 0.56988893975038579 512
10240 16.341681686253988 16.475431156157779 29.125332030100196 1.9079881463840194 33.703710254770272 1.9489719400436802 35.690769449699594 2.032620111109801 14.114971606293514 34.405580942631971 29.125332030919957 1.9079881463510462 16.341681686253988 16.475431156157779 0.13374946990379044 0.61320758692658139 512
16380 18.782208303690641 18.926486315172603 36.915805666007159 2.4138928122834993 42.188238597376923 2.4794612200577113 44.295220984166328 2.5707484913456948 16.507627327625343 43.514687175711153 36.915805666007159 2.4138928122834993 18.782208303690641 18.926486315172603 0.14427801148196195 0.64256640918928287 512
32768 22.866178703790872 23.026017830598125 52.739121078451177 3.3687243780294249 58.630710676082494 3.4274756485657418 60.770201830750921 3.5494104183831099 20.799999999999997 61.546574234477106 52.739121091366407 3.3687243777304765 22.866178703790872 23.026017830598125 0.15983912680725254 0.68590241450076028 512
65536 28.460534481111566 28.635942004595137 76.571831098924605 5.0050264486824974 84.516921023580039 5.1458084480791344 86.977896879453411 5.2689501603820963 26.206357837813357 87.040000000000006 76.571831098924605 5.0050264486824974 28.460534481111566 28.635942004595137 0.17540752348357103 0.72922363645223665 512
131072 35.174935485917707 35.365921999326076 110.11936543055501 7.5156939055931282 120.90521075505411 7.6210607289619716 123.7074649547924 7.7273618263241399 33.017941880938544 123.09314846895421 110.11936543055501 7.5156939055931282 35.174935485917707 35.365921999326076 0.19098651340836881 0.77254509681956363 512
262144 43.691713974145671 43.898285457233598 159.5476372191514 10.796481429186313 172.0191555804189 11.005785506715338 174.65095114927803 11.060359604608927 41.599999999999994 174.08000000000001 159.5476372191514 10.796481429186313 43.691713974145671 43.898285457233598 0.20657148308792728 0.81586667639549804 512


==> plot_data_12.dat <==
T logT optimum known_f empirical rank_gap harmonic_bound
160 5.0751738152338266 0.40312036338151358 0.42204290204988237 0.47273609893968638 0.050693196889804004 0.35346945155873388
320 5.768320995793772 0.4491282168143983 0.47110312387709752 0.5339024141437384 0.062799290266640884 0.39669364668087603
640 6.4614681763537174 0.49567030474123008 0.51962900107341126 0.59504699357313573 0.075417992499724473 0.43996655548779867
1280 7.1546153569136628 0.54251656736258935 0.56769305708815643 0.65629482401648798 0.088601766928331549 0.48326384974703551
2560 7.8477625374736082 0.58949973347888673 0.61539532070355984 0.71771551030724889 0.10232018960368905 0.52657334388496768
5120 8.5409097180335536 0.63652009789808561 0.66282906495676519 0.77932052719296541 0.11649146223620022 0.56988893975038579
10240 9.234056898593499 0.68352749320209205 0.71006960577671996 0.84109818069868014 0.13102857492196018 0.61320758692658139
16380 9.7038163574070602 0.7153669828671656 0.74200502560372961 0.88304983407160587 0.14104480846787626 0.64256640918928287

